Minimax Estimation of Distances on a Surface and Minimax Manifold Learning in the Isometric-to-Convex Setting

We start by considering the problem of estimating intrinsic distances on a smooth submanifold. We show that minimax optimality can be obtained via a reconstruction of the surface, and discuss the use of a particular mesh construction -- the tangential Delaunay complex -- for that purpose. We then turn to manifold learning and argue that a variant of Isomap where the distances are instead computed on a reconstructed surface is minimax optimal for the isometric variant of the problem.

==> figures/tikz-delaunaylift-data.txt <==
-7.656922124771989857e-01 -7.065878469842969967e-01
-9.870069248538397844e-01 5.208599589374995897e-01
-9.537930464739674541e-02 -5.995227974396648563e-01
-5.716850999145388634e-01 8.113321477131745230e-01
4.279143111111494591e-01 -9.216235326966553121e-01
3.903222652941618076e-01 -8.323366193132835100e-01
-2.174850061019117931e-01 4.775211197099804572e-02
9.934836973605474242e-01 -4.500306700036245111e-01


==> figures/tikz-delaunaylift0.txt <==
\addplot3[red, mark=*, mark size = 2] coordinates {
    (0.42791431111114947, -0.9216235326966553, 1.5325005936739926)
    };
\addplot3[red, mark=*, mark size = 2] coordinates {
    (0.42791431111114947, -0.9216235326966553, 0)
    };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (-0.5716850999145389, 0.8113321477131745, 1.4850837073771688)
            (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
            (-0.9870069248538398, 0.5208599589374996, 1.745477766533807)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (-0.5716850999145389, 0.8113321477131745, 0)
            (-0.2174850061019118, 0.047752111970998046, 0)    
            (-0.9870069248538398, 0.5208599589374996, 0)
            (-0.5716850999145389, 0.8113321477131745, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.5716850999145389, 0.8113321477131745, 1.4850837073771688)
                (-0.5716850999145389, 0.8113321477131745, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
                (-0.2174850061019118, 0.047752111970998046, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.9870069248538398, 0.5208599589374996, 1.745477766533807)
                (-0.9870069248538398, 0.5208599589374996, 0)    
                };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (-0.5716850999145389, 0.8113321477131745, 1.4850837073771688)
            (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
            (0.9934836973605474, -0.4500306700036245, 1.689537460865095)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (-0.5716850999145389, 0.8113321477131745, 0)
            (-0.2174850061019118, 0.047752111970998046, 0)    
            (0.9934836973605474, -0.4500306700036245, 0)
            (-0.5716850999145389, 0.8113321477131745, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.5716850999145389, 0.8113321477131745, 1.4850837073771688)
                (-0.5716850999145389, 0.8113321477131745, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
                (-0.2174850061019118, 0.047752111970998046, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (0.9934836973605474, -0.4500306700036245, 1.689537460865095)
                (0.9934836973605474, -0.4500306700036245, 0)    
                };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (-0.765692212477199, -0.706587846984297, 1.5855509497541322)
            (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
            (-0.9870069248538398, 0.5208599589374996, 1.745477766533807)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (-0.765692212477199, -0.706587846984297, 0)
            (-0.2174850061019118, 0.047752111970998046, 0)    
            (-0.9870069248538398, 0.5208599589374996, 0)
            (-0.765692212477199, -0.706587846984297, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.765692212477199, -0.706587846984297, 1.5855509497541322)
                (-0.765692212477199, -0.706587846984297, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
                (-0.2174850061019118, 0.047752111970998046, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.9870069248538398, 0.5208599589374996, 1.745477766533807)
                (-0.9870069248538398, 0.5208599589374996, 0)    
                };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
            (-0.765692212477199, -0.706587846984297, 1.5855509497541322)
            (0.42791431111114947, -0.9216235326966553, 1.5325005936739926)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (-0.09537930464739675, -0.5995227974396649, 0)
            (-0.765692212477199, -0.706587846984297, 0)    
            (0.42791431111114947, -0.9216235326966553, 0)
            (-0.09537930464739675, -0.5995227974396649, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
                (-0.09537930464739675, -0.5995227974396649, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.765692212477199, -0.706587846984297, 1.5855509497541322)
                (-0.765692212477199, -0.706587846984297, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (0.42791431111114947, -0.9216235326966553, 1.5325005936739926)
                (0.42791431111114947, -0.9216235326966553, 0)    
                };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
            (-0.765692212477199, -0.706587846984297, 1.5855509497541322)
            (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (-0.09537930464739675, -0.5995227974396649, 0)
            (-0.765692212477199, -0.706587846984297, 0)    
            (-0.2174850061019118, 0.047752111970998046, 0)
            (-0.09537930464739675, -0.5995227974396649, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
                (-0.09537930464739675, -0.5995227974396649, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.765692212477199, -0.706587846984297, 1.5855509497541322)
                (-0.765692212477199, -0.706587846984297, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
                (-0.2174850061019118, 0.047752111970998046, 0)    
                };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
            (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
            (0.9934836973605474, -0.4500306700036245, 1.689537460865095)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (-0.09537930464739675, -0.5995227974396649, 0)
            (-0.2174850061019118, 0.047752111970998046, 0)    
            (0.9934836973605474, -0.4500306700036245, 0)
            (-0.09537930464739675, -0.5995227974396649, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
                (-0.09537930464739675, -0.5995227974396649, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
                (-0.2174850061019118, 0.047752111970998046, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (0.9934836973605474, -0.4500306700036245, 1.689537460865095)
                (0.9934836973605474, -0.4500306700036245, 0)    
                };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (0.3903222652941618, -0.8323366193132835, 1.3451357186342319)
            (0.42791431111114947, -0.9216235326966553, 1.5325005936739926)
            (0.9934836973605474, -0.4500306700036245, 1.689537460865095)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (0.3903222652941618, -0.8323366193132835, 0)
            (0.42791431111114947, -0.9216235326966553, 0)    
            (0.9934836973605474, -0.4500306700036245, 0)
            (0.3903222652941618, -0.8323366193132835, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (0.3903222652941618, -0.8323366193132835, 1.3451357186342319)
                (0.3903222652941618, -0.8323366193132835, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (0.42791431111114947, -0.9216235326966553, 1.5325005936739926)
                (0.42791431111114947, -0.9216235326966553, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (0.9934836973605474, -0.4500306700036245, 1.689537460865095)
                (0.9934836973605474, -0.4500306700036245, 0)    
                };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (0.3903222652941618, -0.8323366193132835, 1.3451357186342319)
            (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
            (0.9934836973605474, -0.4500306700036245, 1.689537460865095)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (0.3903222652941618, -0.8323366193132835, 0)
            (-0.09537930464739675, -0.5995227974396649, 0)    
            (0.9934836973605474, -0.4500306700036245, 0)
            (0.3903222652941618, -0.8323366193132835, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (0.3903222652941618, -0.8323366193132835, 1.3451357186342319)
                (0.3903222652941618, -0.8323366193132835, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
                (-0.09537930464739675, -0.5995227974396649, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (0.9934836973605474, -0.4500306700036245, 1.689537460865095)
                (0.9934836973605474, -0.4500306700036245, 0)    
                };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (0.3903222652941618, -0.8323366193132835, 1.3451357186342319)
            (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
            (0.42791431111114947, -0.9216235326966553, 1.5325005936739926)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (0.3903222652941618, -0.8323366193132835, 0)
            (-0.09537930464739675, -0.5995227974396649, 0)    
            (0.42791431111114947, -0.9216235326966553, 0)
            (0.3903222652941618, -0.8323366193132835, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (0.3903222652941618, -0.8323366193132835, 1.3451357186342319)
                (0.3903222652941618, -0.8323366193132835, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
                (-0.09537930464739675, -0.5995227974396649, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (0.42791431111114947, -0.9216235326966553, 1.5325005936739926)
                (0.42791431111114947, -0.9216235326966553, 0)    
                };


==> figures/tikz-delaunaylift1.txt <==
\addplot3[red, mark=*, mark size = 2] coordinates {
    (0.42791431111114947, -0.9216235326966553, 1.0325005936739926)
    };
\addplot3[red, mark=*, mark size = 2] coordinates {
    (0.42791431111114947, -0.9216235326966553, 0)
    };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
            (0.42791431111114947, -0.9216235326966553, 1.0325005936739926)
            (0.9934836973605474, -0.4500306700036245, 1.689537460865095)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (-0.2174850061019118, 0.047752111970998046, 0)
            (0.42791431111114947, -0.9216235326966553, 0)    
            (0.9934836973605474, -0.4500306700036245, 0)
            (-0.2174850061019118, 0.047752111970998046, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
                (-0.2174850061019118, 0.047752111970998046, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (0.42791431111114947, -0.9216235326966553, 1.0325005936739926)
                (0.42791431111114947, -0.9216235326966553, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (0.9934836973605474, -0.4500306700036245, 1.689537460865095)
                (0.9934836973605474, -0.4500306700036245, 0)    
                };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (-0.765692212477199, -0.706587846984297, 1.5855509497541322)
            (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
            (-0.9870069248538398, 0.5208599589374996, 1.745477766533807)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (-0.765692212477199, -0.706587846984297, 0)
            (-0.2174850061019118, 0.047752111970998046, 0)    
            (-0.9870069248538398, 0.5208599589374996, 0)
            (-0.765692212477199, -0.706587846984297, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.765692212477199, -0.706587846984297, 1.5855509497541322)
                (-0.765692212477199, -0.706587846984297, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
                (-0.2174850061019118, 0.047752111970998046, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.9870069248538398, 0.5208599589374996, 1.745477766533807)
                (-0.9870069248538398, 0.5208599589374996, 0)    
                };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (-0.5716850999145389, 0.8113321477131745, 1.4850837073771688)
            (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
            (-0.9870069248538398, 0.5208599589374996, 1.745477766533807)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (-0.5716850999145389, 0.8113321477131745, 0)
            (-0.2174850061019118, 0.047752111970998046, 0)    
            (-0.9870069248538398, 0.5208599589374996, 0)
            (-0.5716850999145389, 0.8113321477131745, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.5716850999145389, 0.8113321477131745, 1.4850837073771688)
                (-0.5716850999145389, 0.8113321477131745, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
                (-0.2174850061019118, 0.047752111970998046, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.9870069248538398, 0.5208599589374996, 1.745477766533807)
                (-0.9870069248538398, 0.5208599589374996, 0)    
                };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (-0.5716850999145389, 0.8113321477131745, 1.4850837073771688)
            (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
            (0.9934836973605474, -0.4500306700036245, 1.689537460865095)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (-0.5716850999145389, 0.8113321477131745, 0)
            (-0.2174850061019118, 0.047752111970998046, 0)    
            (0.9934836973605474, -0.4500306700036245, 0)
            (-0.5716850999145389, 0.8113321477131745, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.5716850999145389, 0.8113321477131745, 1.4850837073771688)
                (-0.5716850999145389, 0.8113321477131745, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
                (-0.2174850061019118, 0.047752111970998046, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (0.9934836973605474, -0.4500306700036245, 1.689537460865095)
                (0.9934836973605474, -0.4500306700036245, 0)    
                };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
            (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
            (0.42791431111114947, -0.9216235326966553, 1.0325005936739926)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (-0.09537930464739675, -0.5995227974396649, 0)
            (-0.2174850061019118, 0.047752111970998046, 0)    
            (0.42791431111114947, -0.9216235326966553, 0)
            (-0.09537930464739675, -0.5995227974396649, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
                (-0.09537930464739675, -0.5995227974396649, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
                (-0.2174850061019118, 0.047752111970998046, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (0.42791431111114947, -0.9216235326966553, 1.0325005936739926)
                (0.42791431111114947, -0.9216235326966553, 0)    
                };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
            (-0.765692212477199, -0.706587846984297, 1.5855509497541322)
            (0.42791431111114947, -0.9216235326966553, 1.0325005936739926)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (-0.09537930464739675, -0.5995227974396649, 0)
            (-0.765692212477199, -0.706587846984297, 0)    
            (0.42791431111114947, -0.9216235326966553, 0)
            (-0.09537930464739675, -0.5995227974396649, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
                (-0.09537930464739675, -0.5995227974396649, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.765692212477199, -0.706587846984297, 1.5855509497541322)
                (-0.765692212477199, -0.706587846984297, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (0.42791431111114947, -0.9216235326966553, 1.0325005936739926)
                (0.42791431111114947, -0.9216235326966553, 0)    
                };
\addplot3[patch, colormap/blackwhite, opacity=.4] coordinates {
            (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
            (-0.765692212477199, -0.706587846984297, 1.5855509497541322)
            (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
            };
\addplot3[black, mark=*, mark size=0.5pt, line width = 0.1mm] coordinates {
            (-0.09537930464739675, -0.5995227974396649, 0)
            (-0.765692212477199, -0.706587846984297, 0)    
            (-0.2174850061019118, 0.047752111970998046, 0)
            (-0.09537930464739675, -0.5995227974396649, 0)    
            };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.09537930464739675, -0.5995227974396649, 0.8685247964049023)
                (-0.09537930464739675, -0.5995227974396649, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.765692212477199, -0.706587846984297, 1.5855509497541322)
                (-0.765692212477199, -0.706587846984297, 0)    
                };
\addplot3[black, dashed, line width = 0.05mm] coordinates {
                (-0.2174850061019118, 0.047752111970998046, 0.5495799920768394)
                (-0.2174850061019118, 0.047752111970998046, 0)    
                };

